You Are What You Say: Exploiting Linguistic Content for VoicePrivacy Attacks

Speaker anonymization systems hide the identity of speakers while preserving other information such as linguistic content and emotions. To evaluate their privacy benefits, attacks in the form of automatic speaker verification (ASV) systems are employed. In this study, we assess the impact of intra-speaker linguistic content similarity in the attacker training and evaluation datasets, by adapting BERT, a language model, as an ASV system. On the VoicePrivacy Attacker Challenge datasets, our method achieves a mean equal error rate (EER) of 35%, with certain speakers attaining EERs as low as 2%, based solely on the textual content of their utterances. Our explainability study reveals that the system decisions are linked to semantically similar keywords within utterances, stemming from how LibriSpeech is curated. Our study suggests reworking the VoicePrivacy datasets to ensure a fair and unbiased evaluation and challenge the reliance on global EER for privacy evaluations.

==> rebuttal.txt <==
We thank the reviewers, their input enables us to improve our submission.

* R4 & R6 suggest using ASR transcriptions of anonymized speech. We think this is not as relevant to our paper's main aim -- we strive to assess how appropriate LibriSpeech is for training and evaluation of VoicePrivacy attacks. In this context, using ASR transcriptions would introduce other problems such as leakage of speaker-related information, e.g., due to their pronunciations. Ground truth transcriptions, on the other hand, are perfectly disentangled from the speaker identity, and enable us to measure if the training and evaluation datasets contain spurious mutual information with the speaker identities, since speaker anonymization systems are expected to preserve the linguistic content. Essentially, we want to see if the textual similarity confounds the evaluations. We will improve the presentation of our paper to make this clearer. Besides, we would ideally reserve the ASR transcriptions of anonymized speech for a follow-up study, since the space constraint would not allow a deservingly elaborate discussion here.

* R5's interpretation of Fig 3b is correct, enrollment utterances are independently processed to get utt-level embeddings.

* R4's comment on the high EERs: The EERs for the semi-informed attacks based on ECAPA-TDNN are also in this range for many anonymization systems.

* R6 suggests including classic NLP methods such as TD-IDF as a baseline. Experiments with both CountVectorizer and TF-IDF on the full libri-dev dataset resulted in nearly zero cosine similarities for enrollment versus target trials across all speakers, even after some preprocessing (e.g., removing overly common words). We think this shows the need for more sophisticated models like BERT. We will mention this in the paper.

* We acknowledge and appreciate the formatting-related feedback as well as the noted typos and citation mismatches (mostly from R5 and R6). These will be corrected in the final version.
